Higgs Fluctuation Solver in Four Dimensions: Part I-A Matrix-Free Global-Scalar Bounce and Determinant-Renormalization Audit

We report a matrix-free numerical pipeline for semiclassical false-vacuum decay in a four-component global-O(4) scalar theory in four Euclidean dimensions. The calculation combines continuum bounce shooting, action relaxation, channel-resolved fluctuation spectra, deflated stochastic Lanczos quadrature (SLQ), and a continuum partial-wave determinant with Gel'fand-Yaglom radial ratios and large-angular-momentum subtraction. For the benchmark potential, the bounce action is B = 145.203947 and the tail residual is 0.281955%. On an L = 26, h = 0.8 lattice, the relaxed field achieves an RMS EOM residual of 4.43 x 10^-12; its low spectrum contains one negative radial mode, four lattice translations, and three near-zero internal modes. The 16-probe bare SLQ trace-log is -2079.9042 +/- 6.4504. Under the subtraction prescription, the scalar partial-wave calculation returns a primed trace-log of 40.9324 at mu = mF = sqrt(0.4), giving a determinant factor of 1.2931 x 10^-9. We show the leading rho^8 potential is not closed under its scalar one-loop divergence: local rho^10 and rho^12 counterterms are required, leaving finite coefficients unmatched; hence this is a prescription-level result, not a complete EFT prediction. The translation-normalized scalar expression is 5.9974 x 10^-70 in lattice energy units to the fourth power, omitting the internal-orientation Jacobian. We summarize tested SU(2) operator and pole-algebra infrastructure, identifying finite full-gauge matching and controlled limits as open work.

==> bounce_mode_spectrum_scaled_potential_L20.csv <==
ModeIndex,Eigenvalue_GeV2,ModeClass,FrequencyMagnitude_GeV,SignedFrequencyScale_GeV,PeakNormalizedAmplitude,InverseParticipationRatio,LongitudinalWeight,TransverseWeight
1.000000000000000000e+00,-2.597797823037048802e+05,-1.000000000000000000e+00,5.096859643973972425e+02,-5.096859643973972425e+02,1.407865127623006071e-02,1.262572349318071159e-04,9.999999999999622524e-01,0.000000000000000000e+00
2.000000000000000000e+00,-2.301258057727169362e+05,-1.000000000000000000e+00,4.797142959853468369e+02,-4.797142959853468369e+02,2.730230282800593170e-02,2.397502411888321442e-04,9.999999999999928946e-01,0.000000000000000000e+00
3.000000000000000000e+00,-2.301258057727164414e+05,-1.000000000000000000e+00,4.797142959853463253e+02,-4.797142959853463253e+02,2.708225364227777321e-02,2.394780712794831567e-04,1.000000000000013323e+00,0.000000000000000000e+00
4.000000000000000000e+00,-2.301258057727137348e+05,-1.000000000000000000e+00,4.797142959853434832e+02,-4.797142959853434832e+02,2.713819477376806788e-02,2.397934603334384138e-04,1.000000000000003997e+00,0.000000000000000000e+00
5.000000000000000000e+00,-2.301258057727125124e+05,-1.000000000000000000e+00,4.797142959853422326e+02,-4.797142959853422326e+02,2.699743087978225334e-02,2.397313035574954369e-04,9.999999999999931166e-01,0.000000000000000000e+00
6.000000000000000000e+00,-1.846780058492523094e+05,-1.000000000000000000e+00,4.297417897403652773e+02,-4.297417897403652773e+02,3.584477939491843151e-02,2.933153915861835023e-04,1.000000000000003775e+00,0.000000000000000000e+00
7.000000000000000000e+00,-1.846780058492505923e+05,-1.000000000000000000e+00,4.297417897403632878e+02,-4.297417897403632878e+02,3.790527523377773544e-02,3.245758623898241726e-04,9.999999999999908962e-01,0.000000000000000000e+00
8.000000000000000000e+00,-1.846780058492469252e+05,-1.000000000000000000e+00,4.297417897403590246e+02,-4.297417897403590246e+02,3.349739286507474184e-02,2.957051741660891050e-04,9.999999999999893419e-01,0.000000000000000000e+00
9.000000000000000000e+00,-1.829617893436988234e+05,-1.000000000000000000e+00,4.277403293397745756e+02,-4.277403293397745756e+02,3.365338014431434183e-02,2.905122947078993463e-04,9.999999999999948930e-01,0.000000000000000000e+00
1.000000000000000000e+01,-1.829617893436982122e+05,-1.000000000000000000e+00,4.277403293397738935e+02,-4.277403293397738935e+02,3.068358245000354922e-02,2.489007209828938624e-04,1.000000000000019984e+00,0.000000000000000000e+00
1.100000000000000000e+01,-1.829617893436976301e+05,-1.000000000000000000e+00,4.277403293397732114e+02,-4.277403293397732114e+02,3.337107242827704046e-02,2.609773139437642333e-04,9.999999999999841238e-01,0.000000000000000000e+00
1.200000000000000000e+01,-1.829617893436948943e+05,-1.000000000000000000e+00,4.277403293397699713e+02,-4.277403293397699713e+02,3.695795583593029093e-02,3.075624980427350851e-04,9.999999999999826805e-01,0.000000000000000000e+00
1.300000000000000000e+01,-1.829617893436946033e+05,-1.000000000000000000e+00,4.277403293397696302e+02,-4.277403293397696302e+02,3.182200399186418949e-02,2.365530245734623479e-04,1.000000000000005329e+00,0.000000000000000000e+00
1.400000000000000000e+01,-1.829617893436936720e+05,-1.000000000000000000e+00,4.277403293397685502e+02,-4.277403293397685502e+02,3.129197357692706238e-02,2.685535697969298422e-04,9.999999999999896749e-01,0.000000000000000000e+00
1.500000000000000000e+01,-1.249629737418749282e+05,-1.000000000000000000e+00,3.535010236786803262e+02,-3.535010236786803262e+02,4.739745097516586542e-02,3.661002423825982671e-04,1.000000000000002887e+00,0.000000000000000000e+00
1.600000000000000000e+01,-1.249629737418739678e+05,-1.000000000000000000e+00,3.535010236786790188e+02,-3.535010236786790188e+02,3.632039421367268955e-02,2.829606303226889696e-04,9.999999999999951150e-01,0.000000000000000000e+00
1.700000000000000000e+01,-1.249629737418737786e+05,-1.000000000000000000e+00,3.535010236786787345e+02,-3.535010236786787345e+02,3.658426827625575056e-02,2.838698827920192432e-04,1.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+01,-1.249629737418724981e+05,-1.000000000000000000e+00,3.535010236786769156e+02,-3.535010236786769156e+02,3.857527988146140091e-02,2.990163494042069408e-04,1.000000000000008438e+00,0.000000000000000000e+00
1.900000000000000000e+01,-1.232023891505145584e+05,-1.000000000000000000e+00,3.510019788413087554e+02,-3.510019788413087554e+02,3.153850978220660434e-02,2.293778477096918131e-04,9.999999999999819034e-01,0.000000000000000000e+00
2.000000000000000000e+01,-1.232023891505142092e+05,-1.000000000000000000e+00,3.510019788413082438e+02,-3.510019788413082438e+02,3.378677550103581506e-02,2.366318705640301574e-04,1.000000000000006439e+00,0.000000000000000000e+00
2.100000000000000000e+01,-1.232023891505133506e+05,-1.000000000000000000e+00,3.510019788413070501e+02,-3.510019788413070501e+02,4.038685629283687850e-02,3.104282385943458490e-04,1.000000000000001554e+00,0.000000000000000000e+00
2.200000000000000000e+01,-1.232023891505131178e+05,-1.000000000000000000e+00,3.510019788413067090e+02,-3.510019788413067090e+02,3.262391901430776453e-02,2.793560074799927265e-04,9.999999999999996669e-01,0.000000000000000000e+00
2.300000000000000000e+01,-1.232023891505125939e+05,-1.000000000000000000e+00,3.510019788413059700e+02,-3.510019788413059700e+02,3.408395374029141167e-02,2.985194452394110604e-04,1.000000000000011990e+00,0.000000000000000000e+00
2.400000000000000000e+01,-1.232023891505118663e+05,-1.000000000000000000e+00,3.510019788413049469e+02,-3.510019788413049469e+02,4.057879049535199900e-02,3.141079098773550391e-04,9.999999999999988898e-01,0.000000000000000000e+00
2.500000000000000000e+01,-1.232023891505115607e+05,-1.000000000000000000e+00,3.510019788413044921e+02,-3.510019788413044921e+02,3.339435381879034270e-02,2.667987562197096847e-04,9.999999999999944489e-01,0.000000000000000000e+00
2.600000000000000000e+01,-1.232023891505107022e+05,-1.000000000000000000e+00,3.510019788413032416e+02,-3.510019788413032416e+02,3.339977570046491484e-02,2.850025125628625079e-04,1.000000000000010880e+00,0.000000000000000000e+00
2.700000000000000000e+01,-1.214021066556346050e+05,-1.000000000000000000e+00,3.484280509023844274e+02,-3.484280509023844274e+02,3.887396104252418411e-02,3.055679830292964429e-04,1.000000000000012212e+00,0.000000000000000000e+00
2.800000000000000000e+01,-1.214021066556342412e+05,-1.000000000000000000e+00,3.484280509023839159e+02,-3.484280509023839159e+02,3.677188905262890328e-02,3.054915190066957134e-04,9.999999999999731326e-01,0.000000000000000000e+00
2.900000000000000000e+01,-1.214021066556342266e+05,-1.000000000000000000e+00,3.484280509023839159e+02,-3.484280509023839159e+02,3.511883280025993731e-02,3.049429609456369146e-04,1.000000000000009104e+00,0.000000000000000000e+00
3.000000000000000000e+01,-1.214021066556313162e+05,-1.000000000000000000e+00,3.484280509023797094e+02,-3.484280509023797094e+02,3.398178398794812760e-02,3.047272020069660301e-04,9.999999999999918954e-01,0.000000000000000000e+00
3.100000000000000000e+01,-8.274002024333061127e+04,-1.000000000000000000e+00,2.876456504856810739e+02,-2.876456504856810739e+02,2.310106052940175819e-02,2.670649887932876622e-04,0.000000000000000000e+00,9.999999999998906430e-01
3.200000000000000000e+01,-8.274002024333061127e+04,-1.000000000000000000e+00,2.876456504856810739e+02,-2.876456504856810739e+02,2.310106052940175819e-02,2.670649887932876622e-04,0.000000000000000000e+00,9.999999999998906430e-01
3.300000000000000000e+01,-8.274002024333061127e+04,-1.000000000000000000e+00,2.876456504856810739e+02,-2.876456504856810739e+02,2.310106052940175819e-02,2.670649887932876622e-04,0.000000000000000000e+00,9.999999999998906430e-01
3.400000000000000000e+01,-5.695689303733601992e+04,-1.000000000000000000e+00,2.386564330524865909e+02,-2.386564330524865909e+02,3.669762668282828405e-02,2.783829689604356292e-04,9.999999999999742428e-01,0.000000000000000000e+00
3.500000000000000000e+01,-5.475587287057540379e+04,-1.000000000000000000e+00,2.339997283557726746e+02,-2.339997283557726746e+02,4.334996251170465664e-02,2.484320747237217671e-04,9.999999999999764633e-01,0.000000000000000000e+00
3.600000000000000000e+01,-5.475587287057525100e+04,-1.000000000000000000e+00,2.339997283557723620e+02,-2.339997283557723620e+02,4.340342660374077455e-02,2.465309439397144918e-04,1.000000000000046185e+00,0.000000000000000000e+00
3.700000000000000000e+01,-5.475587287057435606e+04,-1.000000000000000000e+00,2.339997283557704293e+02,-2.339997283557704293e+02,3.793118612984967830e-02,2.302647498829340307e-04,1.000000000000033529e+00,0.000000000000000000e+00
3.800000000000000000e+01,-5.439925874774726981e+04,-1.000000000000000000e+00,2.332364867419917118e+02,-2.332364867419917118e+02,3.638704384766051209e-02,3.240030589609412264e-04,9.999999999999851230e-01,0.000000000000000000e+00
3.900000000000000000e+01,-5.439925874774721888e+04,-1.000000000000000000e+00,2.332364867419915981e+02,-2.332364867419915981e+02,3.332400835165193892e-02,2.781024361643581722e-04,9.999999999999994449e-01,0.000000000000000000e+00
4.000000000000000000e+01,-5.439925874774570548e+04,-1.000000000000000000e+00,2.332364867419883581e+02,-2.332364867419883581e+02,3.345834682751810951e-02,2.739899646233390869e-04,9.999999999999992228e-01,0.000000000000000000e+00
4.100000000000000000e+01,-5.439925874774561089e+04,-1.000000000000000000e+00,2.332364867419881307e+02,-2.332364867419881307e+02,3.573358040938287572e-02,3.050196201840782613e-04,9.999999999999839018e-01,0.000000000000000000e+00
4.200000000000000000e+01,-5.439925874774555268e+04,-1.000000000000000000e+00,2.332364867419880170e+02,-2.332364867419880170e+02,3.259960712291173207e-02,2.510856819912243572e-04,1.000000000000007994e+00,0.000000000000000000e+00
4.300000000000000000e+01,-5.439925874774540716e+04,-1.000000000000000000e+00,2.332364867419877044e+02,-2.332364867419877044e+02,3.618683818960202747e-02,3.414036381921033278e-04,9.999999999999914513e-01,0.000000000000000000e+00
4.400000000000000000e+01,-5.251428837991629553e+04,-1.000000000000000000e+00,2.291599624278121894e+02,-2.291599624278121894e+02,3.395936725289687430e-02,2.796686661441638707e-04,1.000000000000027311e+00,0.000000000000000000e+00
4.500000000000000000e+01,-5.251428837991409819e+04,-1.000000000000000000e+00,2.291599624278073861e+02,-2.291599624278073861e+02,3.127128071590430658e-02,2.796686661441730865e-04,9.999999999999893419e-01,0.000000000000000000e+00
4.600000000000000000e+01,-5.152739874541531753e+04,-1.000000000000000000e+00,2.269964729801221210e+02,-2.269964729801221210e+02,3.263851630387307190e-02,2.364257798474007270e-04,1.000000000000010436e+00,0.000000000000000000e+00
4.700000000000000000e+01,-5.152739874541436438e+04,-1.000000000000000000e+00,2.269964729801200463e+02,-2.269964729801200463e+02,3.231507676057043810e-02,2.352580005114069870e-04,9.999999999999995559e-01,0.000000000000000000e+00
4.800000000000000000e+01,-5.152739874541352037e+04,-1.000000000000000000e+00,2.269964729801181704e+02,-2.269964729801181704e+02,3.305563072027335736e-02,2.234044653914730712e-04,1.000000000000011990e+00,0.000000000000000000e+00
4.900000000000000000e+01,-5.152739874541343306e+04,-1.000000000000000000e+00,2.269964729801179715e+02,-2.269964729801179715e+02,3.260224428404841224e-02,2.314544447063669427e-04,9.999999999999983347e-01,0.000000000000000000e+00
5.000000000000000000e+01,-5.152739874541321478e+04,-1.000000000000000000e+00,2.269964729801174883e+02,-2.269964729801174883e+02,3.281154585804518797e-02,2.241989028955480921e-04,1.000000000000012212e+00,0.000000000000000000e+00
5.100000000000000000e+01,-5.152739874541265453e+04,-1.000000000000000000e+00,2.269964729801162662e+02,-2.269964729801162662e+02,3.385570530077275375e-02,2.408634510876422159e-04,9.999999999999893419e-01,0.000000000000000000e+00
5.200000000000000000e+01,-5.053267750013027398e+04,-1.000000000000000000e+00,2.247947452680562037e+02,-2.247947452680562037e+02,4.049320496331316327e-02,2.991717072213072727e-04,9.999999999999977796e-01,0.000000000000000000e+00
5.300000000000000000e+01,-5.053267750012992474e+04,-1.000000000000000000e+00,2.247947452680554079e+02,-2.247947452680554079e+02,3.871790158485910460e-02,2.557120190348373531e-04,9.999999999999795719e-01,0.000000000000000000e+00
5.400000000000000000e+01,-5.053267750012985925e+04,-1.000000000000000000e+00,2.247947452680552658e+02,-2.247947452680552658e+02,3.636168620032882021e-02,2.675422201691235002e-04,9.999999999999861222e-01,0.000000000000000000e+00
5.500000000000000000e+01,-5.053267750012901524e+04,-1.000000000000000000e+00,2.247947452680533900e+02,-2.247947452680533900e+02,4.233895241159227329e-02,2.871546092967456752e-04,1.000000000000013989e+00,0.000000000000000000e+00
5.600000000000000000e+01,-5.053267750012900069e+04,-1.000000000000000000e+00,2.247947452680533615e+02,-2.247947452680533615e+02,3.704245336023018892e-02,2.612069527724800448e-04,1.000000000000003553e+00,0.000000000000000000e+00
5.700000000000000000e+01,-5.053267750012900069e+04,-1.000000000000000000e+00,2.247947452680533615e+02,-2.247947452680533615e+02,3.713388745823231751e-02,2.522772060749750881e-04,1.000000000000008216e+00,0.000000000000000000e+00
5.800000000000000000e+01,-4.855039422571445175e+04,-1.000000000000000000e+00,2.203415399458632464e+02,-2.203415399458632464e+02,2.714393584806606974e-02,2.730135284186255436e-04,9.999999999999509281e-01,0.000000000000000000e+00
5.900000000000000000e+01,-2.982095998274194790e+04,-1.000000000000000000e+00,1.726874633050759371e+02,-1.726874633050759371e+02,3.382540176834871598e-02,3.322340331899489353e-04,0.000000000000000000e+00,1.000000000000023537e+00
6.000000000000000000e+01,-2.982095998274194790e+04,-1.000000000000000000e+00,1.726874633050759371e+02,-1.726874633050759371e+02,3.382540176834871598e-02,3.322340331899489353e-04,0.000000000000000000e+00,1.000000000000023537e+00
6.100000000000000000e+01,-2.982095998274194790e+04,-1.000000000000000000e+00,1.726874633050759371e+02,-1.726874633050759371e+02,3.382540176834871598e-02,3.322340331899489353e-04,0.000000000000000000e+00,1.000000000000023537e+00
6.200000000000000000e+01,-2.982095998274127123e+04,-1.000000000000000000e+00,1.726874633050739760e+02,-1.726874633050739760e+02,3.404726858109408810e-02,3.327637771875616743e-04,0.000000000000000000e+00,1.000000000000016875e+00
6.300000000000000000e+01,-2.982095998274127123e+04,-1.000000000000000000e+00,1.726874633050739760e+02,-1.726874633050739760e+02,3.404726858109408810e-02,3.327637771875616743e-04,0.000000000000000000e+00,1.000000000000016875e+00
6.400000000000000000e+01,-2.982095998274127123e+04,-1.000000000000000000e+00,1.726874633050739760e+02,-1.726874633050739760e+02,3.404726858109408810e-02,3.327637771875616743e-04,0.000000000000000000e+00,1.000000000000016875e+00
6.500000000000000000e+01,-2.982095998274010708e+04,-1.000000000000000000e+00,1.726874633050705938e+02,-1.726874633050705938e+02,3.378075451389930817e-02,3.328831958409726884e-04,0.000000000000000000e+00,9.999999999999990008e-01
6.600000000000000000e+01,-2.982095998274010708e+04,-1.000000000000000000e+00,1.726874633050705938e+02,-1.726874633050705938e+02,3.378075451389930817e-02,3.328831958409726884e-04,0.000000000000000000e+00,9.999999999999990008e-01
6.700000000000000000e+01,-2.982095998274010708e+04,-1.000000000000000000e+00,1.726874633050705938e+02,-1.726874633050705938e+02,3.378075451389930817e-02,3.328831958409726884e-04,0.000000000000000000e+00,9.999999999999990008e-01
6.800000000000000000e+01,-2.982095998273981604e+04,-1.000000000000000000e+00,1.726874633050697696e+02,-1.726874633050697696e+02,3.428938291112589021e-02,3.329329153626253007e-04,0.000000000000000000e+00,1.000000000000011324e+00
6.900000000000000000e+01,-2.982095998273981604e+04,-1.000000000000000000e+00,1.726874633050697696e+02,-1.726874633050697696e+02,3.428938291112589021e-02,3.329329153626253007e-04,0.000000000000000000e+00,1.000000000000011324e+00
7.000000000000000000e+01,-2.982095998273981604e+04,-1.000000000000000000e+00,1.726874633050697696e+02,-1.726874633050697696e+02,3.428938291112589021e-02,3.329329153626253007e-04,0.000000000000000000e+00,1.000000000000011324e+00
7.100000000000000000e+01,-2.025407948965995456e+04,-1.000000000000000000e+00,1.423168278513119276e+02,-1.423168278513119276e+02,1.484554613929979332e-02,5.985470287930383886e-05,1.000000000000158762e+00,0.000000000000000000e+00
7.200000000000000000e+01,4.540453636848070346e+03,1.000000000000000000e+00,6.738288830888797065e+01,6.738288830888797065e+01,2.397876413389089800e-02,1.130090301087205451e-04,9.999999999999856781e-01,0.000000000000000000e+00
7.300000000000000000e+01,4.540453636848365932e+03,1.000000000000000000e+00,6.738288830889015912e+01,6.738288830889015912e+01,2.376983456161149699e-02,1.130789624314230675e-04,9.999999999999934497e-01,0.000000000000000000e+00
7.400000000000000000e+01,4.540453636848977112e+03,1.000000000000000000e+00,6.738288830889469239e+01,6.738288830889469239e+01,2.477884161362184368e-02,1.119493948982393342e-04,9.999999999999967804e-01,0.000000000000000000e+00
7.500000000000000000e+01,4.540453636849445502e+03,1.000000000000000000e+00,6.738288830889817405e+01,6.738288830889817405e+01,2.521091806763327628e-02,1.117961538693795434e-04,1.000000000000000444e+00,0.000000000000000000e+00
7.600000000000000000e+01,2.033930961617279900e+04,1.000000000000000000e+00,1.426159514786925797e+02,1.426159514786925797e+02,5.584052139157651834e-02,3.379869489433012970e-04,1.000000000000010436e+00,0.000000000000000000e+00
7.700000000000000000e+01,2.033930961617498178e+04,1.000000000000000000e+00,1.426159514787002536e+02,1.426159514787002536e+02,4.674720441138126986e-02,2.962530904968180040e-04,1.000000000000001332e+00,0.000000000000000000e+00
7.800000000000000000e+01,2.033930961617502908e+04,1.000000000000000000e+00,1.426159514787003957e+02,1.426159514787003957e+02,4.843007431098821786e-02,3.024546124130104009e-04,9.999999999999780176e-01,0.000000000000000000e+00
7.900000000000000000e+01,2.033930961617563298e+04,1.000000000000000000e+00,1.426159514787025273e+02,1.426159514787025273e+02,4.176756436068638362e-02,2.829997842051245357e-04,9.999999999999953371e-01,0.000000000000000000e+00
8.000000000000000000e+01,2.209626598021881000e+04,1.000000000000000000e+00,1.486481280750578833e+02,1.486481280750578833e+02,3.440609096760821606e-02,2.585555077843611021e-04,9.999999999999819034e-01,0.000000000000000000e+00
8.100000000000000000e+01,2.209626598021907557e+04,1.000000000000000000e+00,1.486481280750587644e+02,1.486481280750587644e+02,4.054017812896790196e-02,2.747947563442216536e-04,9.999999999999992228e-01,0.000000000000000000e+00
8.200000000000000000e+01,2.209626598021912650e+04,1.000000000000000000e+00,1.486481280750589349e+02,1.486481280750589349e+02,3.430470217442797842e-02,2.257983431380447071e-04,9.999999999999836797e-01,0.000000000000000000e+00
8.300000000000000000e+01,2.209626598021916652e+04,1.000000000000000000e+00,1.486481280750590770e+02,1.486481280750590770e+02,3.329595225278283999e-02,2.420226645194544586e-04,9.999999999999923395e-01,0.000000000000000000e+00
8.400000000000000000e+01,2.209626598021938116e+04,1.000000000000000000e+00,1.486481280750597875e+02,1.486481280750597875e+02,3.497610265335072965e-02,2.394657509643132614e-04,9.999999999999827915e-01,0.000000000000000000e+00
8.500000000000000000e+01,2.209626598021954851e+04,1.000000000000000000e+00,1.486481280750603560e+02,1.486481280750603560e+02,3.550573219018435950e-02,2.358242290622789754e-04,9.999999999999963363e-01,0.000000000000000000e+00
8.600000000000000000e+01,2.209626598022046528e+04,1.000000000000000000e+00,1.486481280750634539e+02,1.486481280750634539e+02,3.051681601866199078e-02,2.199692935929599012e-04,9.999999999999916733e-01,0.000000000000000000e+00
8.700000000000000000e+01,2.209626598022084727e+04,1.000000000000000000e+00,1.486481280750647329e+02,1.486481280750647329e+02,3.714097533350846359e-02,2.647778025951464873e-04,9.999999999999946709e-01,0.000000000000000000e+00
8.800000000000000000e+01,2.514160908421155909e+04,1.000000000000000000e+00,1.585610579058160852e+02,1.585610579058160852e+02,3.474359935282762130e-02,2.174985520547373158e-04,1.000000000000008216e+00,0.000000000000000000e+00
8.900000000000000000e+01,2.514160908421226850e+04,1.000000000000000000e+00,1.585610579058183021e+02,1.585610579058183021e+02,3.437644800231201558e-02,2.172856791738327108e-04,9.999999999999891198e-01,0.000000000000000000e+00
9.000000000000000000e+01,2.514160908421274871e+04,1.000000000000000000e+00,1.585610579058198368e+02,1.585610579058198368e+02,3.514506521206100381e-02,2.175821520760286547e-04,1.000000000000010436e+00,0.000000000000000000e+00
9.100000000000000000e+01,2.514160908421301792e+04,1.000000000000000000e+00,1.585610579058206895e+02,1.585610579058206895e+02,3.379333373582311950e-02,2.171456307413099256e-04,1.000000000000003553e+00,0.000000000000000000e+00
9.200000000000000000e+01,2.610259339826587893e+04,1.000000000000000000e+00,1.615629703807957185e+02,1.615629703807957185e+02,3.339917850623479872e-02,2.394333832870910268e-04,1.000000000000000222e+00,0.000000000000000000e+00
9.300000000000000000e+01,2.610259339826616997e+04,1.000000000000000000e+00,1.615629703807966280e+02,1.615629703807966280e+02,3.258531021169432801e-02,2.333726109008388142e-04,9.999999999999920064e-01,0.000000000000000000e+00
9.400000000000000000e+01,2.610259339826673749e+04,1.000000000000000000e+00,1.615629703807983901e+02,1.615629703807983901e+02,3.412550195046181595e-02,2.356607136070347952e-04,9.999999999999930056e-01,0.000000000000000000e+00
9.500000000000000000e+01,2.610259339826690848e+04,1.000000000000000000e+00,1.615629703807989301e+02,1.615629703807989301e+02,3.828054985127008619e-02,2.397366619582819950e-04,1.000000000000009104e+00,0.000000000000000000e+00
9.600000000000000000e+01,2.610259339826713403e+04,1.000000000000000000e+00,1.615629703807996123e+02,1.615629703807996123e+02,3.505914057717338106e-02,2.424943549213924327e-04,1.000000000000007994e+00,0.000000000000000000e+00
9.700000000000000000e+01,2.610259339826752330e+04,1.000000000000000000e+00,1.615629703808008344e+02,1.615629703808008344e+02,3.931818304351897969e-02,2.653839461281275614e-04,9.999999999999937828e-01,0.000000000000000000e+00
9.800000000000000000e+01,2.610259339826811265e+04,1.000000000000000000e+00,1.615629703808026534e+02,1.615629703808026534e+02,3.476711872221354555e-02,2.452719534282982563e-04,1.000000000000002442e+00,0.000000000000000000e+00
9.900000000000000000e+01,2.610259339826854557e+04,1.000000000000000000e+00,1.615629703808039892e+02,1.615629703808039892e+02,2.988831772960874600e-02,2.254694914113909146e-04,1.000000000000025757e+00,0.000000000000000000e+00
1.000000000000000000e+02,2.741975986559812372e+04,1.000000000000000000e+00,1.655891296722043933e+02,1.655891296722043933e+02,3.885843936612706079e-02,2.516675183174065336e-04,1.000000000000008438e+00,0.000000000000000000e+00
1.010000000000000000e+02,2.741975986559950616e+04,1.000000000000000000e+00,1.655891296722085713e+02,1.655891296722085713e+02,4.164341353714308414e-02,2.689679089937275125e-04,1.000000000000008438e+00,0.000000000000000000e+00
1.020000000000000000e+02,2.741975986559979356e+04,1.000000000000000000e+00,1.655891296722094523e+02,1.655891296722094523e+02,4.223913724987114066e-02,2.529102059242079861e-04,1.000000000000008882e+00,0.000000000000000000e+00
1.030000000000000000e+02,2.741975986559985540e+04,1.000000000000000000e+00,1.655891296722096229e+02,1.655891296722096229e+02,3.488349180992266624e-02,2.369429939111734385e-04,1.000000000000001110e+00,0.000000000000000000e+00
1.040000000000000000e+02,2.741975986560017191e+04,1.000000000000000000e+00,1.655891296722105892e+02,1.655891296722105892e+02,3.668860415479599513e-02,2.316287114565157969e-04,1.000000000000010436e+00,0.000000000000000000e+00
1.050000000000000000e+02,2.741975986560020465e+04,1.000000000000000000e+00,1.655891296722106745e+02,1.655891296722106745e+02,3.353522908354852894e-02,2.436742257707437192e-04,9.999999999999957812e-01,0.000000000000000000e+00
1.060000000000000000e+02,2.741975986560035744e+04,1.000000000000000000e+00,1.655891296722111576e+02,1.655891296722111576e+02,4.292479548871650646e-02,2.617991445107296683e-04,9.999999999999996669e-01,0.000000000000000000e+00
1.070000000000000000e+02,2.741975986560071397e+04,1.000000000000000000e+00,1.655891296722122092e+02,1.655891296722122092e+02,3.825075318907240896e-02,2.537093619823990449e-04,9.999999999999915623e-01,0.000000000000000000e+00
1.080000000000000000e+02,2.982309177953086328e+04,1.000000000000000000e+00,1.726936356080641985e+02,1.726936356080641985e+02,3.984569809364808812e-02,2.734739946954152165e-04,1.000000000000003997e+00,0.000000000000000000e+00
1.090000000000000000e+02,2.982309177953163817e+04,1.000000000000000000e+00,1.726936356080664439e+02,1.726936356080664439e+02,3.880039156184367927e-02,2.756470569401235269e-04,1.000000000000016209e+00,0.000000000000000000e+00
1.100000000000000000e+02,2.982309177953176913e+04,1.000000000000000000e+00,1.726936356080668418e+02,1.726936356080668418e+02,3.925337057912284960e-02,2.715748174740820371e-04,9.999999999999803491e-01,0.000000000000000000e+00
1.110000000000000000e+02,2.982309177953200560e+04,1.000000000000000000e+00,1.726936356080675239e+02,1.726936356080675239e+02,3.894730867521729173e-02,2.710660883640688117e-04,1.000000000000016653e+00,0.000000000000000000e+00
1.120000000000000000e+02,3.154411419306210155e+04,1.000000000000000000e+00,1.776066276721172983e+02,1.776066276721172983e+02,3.557325876852550361e-02,2.642524086714175924e-04,0.000000000000000000e+00,9.999999999999693578e-01
1.130000000000000000e+02,3.154411419306210155e+04,1.000000000000000000e+00,1.776066276721172983e+02,1.776066276721172983e+02,3.557325876852550361e-02,2.642524086714175924e-04,0.000000000000000000e+00,9.999999999999693578e-01
1.140000000000000000e+02,3.154411419306210155e+04,1.000000000000000000e+00,1.776066276721172983e+02,1.776066276721172983e+02,3.557325876852550361e-02,2.642524086714175924e-04,0.000000000000000000e+00,9.999999999999693578e-01
1.150000000000000000e+02,3.154411419306269454e+04,1.000000000000000000e+00,1.776066276721189752e+02,1.776066276721189752e+02,3.322989730816282988e-02,2.265461686314619528e-04,0.000000000000000000e+00,1.000000000000009992e+00
1.160000000000000000e+02,3.154411419306269454e+04,1.000000000000000000e+00,1.776066276721189752e+02,1.776066276721189752e+02,3.322989730816282988e-02,2.265461686314619528e-04,0.000000000000000000e+00,1.000000000000009992e+00
1.170000000000000000e+02,3.154411419306269454e+04,1.000000000000000000e+00,1.776066276721189752e+02,1.776066276721189752e+02,3.322989730816282988e-02,2.265461686314619528e-04,0.000000000000000000e+00,1.000000000000009992e+00
1.180000000000000000e+02,3.154411419306406970e+04,1.000000000000000000e+00,1.776066276721228405e+02,1.776066276721228405e+02,3.746527023540513479e-02,2.702932243194843833e-04,0.000000000000000000e+00,1.000000000000001554e+00
1.190000000000000000e+02,3.154411419306406970e+04,1.000000000000000000e+00,1.776066276721228405e+02,1.776066276721228405e+02,3.746527023540513479e-02,2.702932243194843833e-04,0.000000000000000000e+00,1.000000000000001554e+00
1.200000000000000000e+02,3.154411419306406970e+04,1.000000000000000000e+00,1.776066276721228405e+02,1.776066276721228405e+02,3.746527023540513479e-02,2.702932243194843833e-04,0.000000000000000000e+00,1.000000000000001554e+00
1.210000000000000000e+02,3.321787521770496096e+04,1.000000000000000000e+00,1.822577164832945016e+02,1.822577164832945016e+02,2.663791085841997475e-02,2.004043173043323055e-04,0.000000000000000000e+00,1.000000000000022204e+00
1.220000000000000000e+02,3.321787521770496096e+04,1.000000000000000000e+00,1.822577164832945016e+02,1.822577164832945016e+02,2.663791085841997475e-02,2.004043173043323055e-04,0.000000000000000000e+00,1.000000000000022204e+00
1.230000000000000000e+02,3.321787521770496096e+04,1.000000000000000000e+00,1.822577164832945016e+02,1.822577164832945016e+02,2.663791085841997475e-02,2.004043173043323055e-04,0.000000000000000000e+00,1.000000000000022204e+00
1.240000000000000000e+02,3.321787521770519379e+04,1.000000000000000000e+00,1.822577164832951553e+02,1.822577164832951553e+02,3.497560870371792252e-02,2.853181502268387895e-04,0.000000000000000000e+00,9.999999999999965583e-01
1.250000000000000000e+02,3.321787521770519379e+04,1.000000000000000000e+00,1.822577164832951553e+02,1.822577164832951553e+02,3.497560870371792252e-02,2.853181502268387895e-04,0.000000000000000000e+00,9.999999999999965583e-01
1.260000000000000000e+02,3.321787521770519379e+04,1.000000000000000000e+00,1.822577164832951553e+02,1.822577164832951553e+02,3.497560870371792252e-02,2.853181502268387895e-04,0.000000000000000000e+00,9.999999999999965583e-01
1.270000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.485091322114192841e-02,2.665795720209374227e-04,0.000000000000000000e+00,1.000000000000002442e+00
1.280000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.760887606346991624e-02,2.865697331470074319e-04,0.000000000000000000e+00,1.000000000000014211e+00
1.290000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.485091322114192841e-02,2.665795720209374227e-04,0.000000000000000000e+00,1.000000000000002442e+00
1.300000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.760887606346991624e-02,2.865697331470074319e-04,0.000000000000000000e+00,1.000000000000014211e+00
1.310000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.485091322114192841e-02,2.665795720209374227e-04,0.000000000000000000e+00,1.000000000000002442e+00
1.320000000000000000e+02,3.321787521770525200e+04,1.000000000000000000e+00,1.822577164832952974e+02,1.822577164832952974e+02,3.760887606346991624e-02,2.865697331470074319e-04,0.000000000000000000e+00,1.000000000000014211e+00

==> determinant_summary.json <==
{
  "potential_coefficients": {
    "mu_sq": -0.4,
    "lambda": -2.0,
    "gamma": 0.8,
    "delta": 0.08
  },
  "L": 20,
  "boundary_radius": 10.0,
  "boundary_fraction_percent": 0.28195525720244374,
  "rho_center": 1.3673932857620064,
  "bounce_action": 145.20394744921595,
  "false_mass_sq": 0.4,
  "renormalization_scale": 0.6324555320336759,
  "radial_cutoff": 20.0,
  "partial_wave_lmax": 70,
  "zero_modes_removed": {
    "translation_longitudinal_l1": 4,
    "internal_orientation_transverse_l0": 3
  },
  "log_abs_primed_determinant_ratio": 40.932428389869564,
  "log10_abs_primed_determinant_ratio": 17.77672778062036,
  "log10_primed_determinant_factor": -8.88836389031018,
  "zero_mode_fit_window": [
    0.004,
    0.0012000000000000001,
    0.0004
  ],
  "estimated_numerical_logdet_uncertainty": 0.03,
  "caveat": "Global O(4) scalar determinant only. Internal collective-coordinate Jacobians are not included; a gauged SU(2) theory requires gauge and ghost sectors."
}

==> determinant_zero_mode_convergence.csv <==
spectral_shift,logdet_longitudinal_prime,logdet_transverse_prime_per_component,logdet_total_prime,log10_abs_determinant_ratio,log10_determinant_factor
0.004,28.187855632468604,4.27156531387497,41.002551574093516,17.807181892582303,-8.903590946291152
0.0012000000000000001,28.24981436670775,4.234458521707884,40.9531899318314,17.785744403730188,-8.892872201865094
0.0004,28.26799992070559,4.223878624003667,40.939635792716594,17.779857915905676,-8.889928957952838
0.00011999999999999999,28.276148752717113,4.22028830877848,40.937013679052555,17.77871914641046,-8.88935957320523
4e-05,28.28387362618018,4.2194363552759295,40.94218269200797,17.780964020213883,-8.890482010106942

==> discrete_relaxation_summary.json <==
{
  "L": 26,
  "spacing": 0.8,
  "sites": 456976,
  "final_rms_residual": 4.43163271640338e-12,
  "final_max_residual": 6.269373908907028e-11,
  "orientation_identity_rms": 4.431628516635691e-12,
  "longitudinal_eigenvalues": [
    -0.1850415069298665,
    -0.002126530622489714,
    -0.0021265306224855307,
    -0.002126530622482861,
    -0.0021265306224813665,
    0.2729206398089912,
    0.2729206398089942,
    0.27292063980899456,
    0.2885971749318732,
    0.2885971749318733,
    0.288597174931875,
    0.2885971749318752,
    0.2885971749318772,
    0.40587517259874795,
    0.494517651570781,
    0.4945176515707856,
    0.4945176515707907,
    0.49598721241872484,
    0.49598721241872734,
    0.4959872124187274
  ],
  "transverse_eigenvalues": [
    -5.33222505835018e-12,
    0.30226725173482966,
    0.30226725173483115,
    0.3022672517348379,
    0.3022672517348429,
    0.40413237687664894,
    0.48823807140955355,
    0.4882380714095589
  ],
  "report_pdf": "discrete_bounce_relaxation_L26_h0.8/discrete_bounce_relaxation_report.pdf",
  "report_pages": [
    "discrete_bounce_relaxation_L26_h0.8/discrete_relaxation_page1.png",
    "discrete_bounce_relaxation_L26_h0.8/discrete_relaxation_page2.png"
  ],
  "checkpoint": "discrete_bounce_relaxation_L26_h0.8/relaxed_bounce_checkpoint.npz"
}

==> false_vacuum_mode_spectrum_scaled_potential_L20.csv <==
ModeIndex,Eigenvalue_GeV2,ModeClass,FrequencyMagnitude_GeV,SignedFrequencyScale_GeV,PeakNormalizedAmplitude,InverseParticipationRatio,LongitudinalWeight,TransverseWeight
1.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
4.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.700000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.800000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.900000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.700000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.800000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.900000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.010000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.020000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.030000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.040000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.050000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.060000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.070000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.080000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.090000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.100000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.110000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.120000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.130000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.140000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.150000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.160000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.170000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.180000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.190000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.200000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.210000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.220000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.230000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.240000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.250000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.260000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.270000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.280000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.290000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.300000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.310000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.320000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00

==> false_vacuum_mode_spectrum_scaled_stationary_bounce_L20.csv <==
ModeIndex,Eigenvalue_GeV2,ModeClass,FrequencyMagnitude_GeV,SignedFrequencyScale_GeV,PeakNormalizedAmplitude,InverseParticipationRatio,LongitudinalWeight,TransverseWeight
1.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
4.000000000000000000e+00,1.000000000000000146e+05,1.000000000000000000e+00,3.162277660168379612e+02,3.162277660168379612e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.700000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.800000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.900000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.700000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.800000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
2.900000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.000000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.100000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.200000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.300000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.400000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.500000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.600000000000000000e+01,1.244717418524232489e+05,1.000000000000000000e+00,3.528055297928636946e+02,3.528055297928636946e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
3.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,1.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
6.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
7.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
8.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.000000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.100000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.200000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.300000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.400000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.500000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.600000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.700000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.800000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
9.900000000000000000e+01,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.010000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.020000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.030000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.040000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.050000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.060000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.070000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.080000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.090000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.100000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.110000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.120000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.130000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.140000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.150000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.160000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.170000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.180000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.190000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.200000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.210000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.220000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.230000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.240000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.250000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.260000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.270000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.280000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.290000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.300000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.310000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00
1.320000000000000000e+02,1.489434837048464688e+05,1.000000000000000000e+00,3.859319677156149737e+02,3.859319677156149737e+02,2.500000000000000052e-03,6.250000000000000300e-06,0.000000000000000000e+00,1.000000000000000000e+00

==> probe_checkpoint.csv <==
probe_index,logdet_ratio_steps_20,logdet_ratio_steps_40,logdet_ratio_steps_60,elapsed_seconds
0,-2046.7818158960881,-2047.6597041285577,-2047.5950788616183,2.615516185760498
1,-2069.4943514664637,-2073.339778788665,-2073.2769547936487,2.607457399368286
2,-2080.9068183938953,-2093.052185878435,-2092.9554833083394,2.851208448410034
3,-2055.75300973309,-2056.2750973219963,-2056.170179849768,2.642263889312744
4,-2124.844947310442,-2126.5317242762985,-2126.467937998751,2.7820608615875244
5,-2074.516524166146,-2075.5960537095534,-2075.5329466884004,2.5251455307006836
6,-2055.302733666541,-2055.4237746580484,-2055.424508326033,2.892775774002075
7,-2056.1219318623635,-2058.0860315266045,-2058.0120016804876,2.391075372695923
8,-2117.350372745933,-2120.441894253062,-2120.3624647234547,2.3601999282836914
9,-2112.3579882116037,-2114.949002189839,-2114.8451994949,3.115837335586548
10,-2052.7482259453254,-2054.705822603123,-2054.6481894685867,3.269118070602417
11,-2060.5577354769202,-2061.23696566494,-2061.1471152308377,2.983623743057251
12,-2069.3492528957295,-2069.769093282798,-2069.683477347994,3.237433433532715
13,-2072.8671471954303,-2073.8532736853676,-2073.7831770892235,3.1765975952148438
14,-2089.2828354726526,-2090.4798511558192,-2090.386041454317,3.3743178844451904
15,-2097.4007338642123,-2108.251803474778,-2108.1757409668508,3.208958625793457

==> relaxed_slq_summary.json <==
{
  "L": 26,
  "spacing": 0.8,
  "sites_per_channel": 456976,
  "probes": 16,
  "deflated_modes": 12,
  "lanczos_steps": [
    20,
    40,
    60
  ],
  "bare_logdet_ratio": -2079.9041560802007,
  "standard_error": 6.450378105491256,
  "log_bare_determinant_factor": 1039.9520780401003,
  "log_bare_determinant_factor_error": 3.225189052745628,
  "log10_bare_determinant_factor": 451.64544893663543,
  "log10_bare_determinant_factor_error": 1.400681808702202,
  "translation_modes_removed": 4,
  "orientation_modes_removed": 3,
  "checkpoint": "relaxed_bounce_slq_L26_h0.8/probe_checkpoint.csv",
  "report_pdf": "relaxed_bounce_slq_L26_h0.8/relaxed_bounce_slq_report_L26.pdf",
  "warning": "Bare finite-lattice determinant. Continuum matching and spacing extrapolation are not included."
}

==> run_summary_scaled_potential_L20.json <==
{
  "L": 20,
  "a_spacing_GeV_inv": 0.002,
  "barrier_height": 0.02124318693781217,
  "bounce_negative_count": 71,
  "bounce_positive_count": 61,
  "bounce_spectrum_csv": "bounce_mode_spectrum_scaled_potential_L20.csv",
  "bounce_zero_count": 0,
  "bubble_half_radius_sites": 5.550364074384651,
  "bubble_site_count": 4785,
  "bubble_volume_fraction": 0.02990625,
  "computation_time_seconds": 183.83200883865356,
  "delta": 0.08,
  "determinant_window_size": 132,
  "false_negative_count": 0,
  "false_positive_count": 132,
  "false_spectrum_csv": "false_vacuum_mode_spectrum_scaled_potential_L20.csv",
  "false_zero_count": 0,
  "functional_determinant_factor_IR": 5.6752097021934216e+32,
  "gamma": 0.8,
  "lambda": -2.0,
  "log_determinant_ratio_IR": -150.83766098084516,
  "matrix_dimension": 640000,
  "max_zero_mode_residual_GeV2": 0.0,
  "mu_sq": -0.4,
  "negative_mode_GeV2": -259779.78230370488,
  "negative_mode_scale_GeV": 509.68596439739724,
  "output_tag": "scaled_potential_L20",
  "random_seed": 20260926,
  "requested_num_modes": 120,
  "retained_num_modes": 132,
  "rho_barrier": 0.46876261112680223,
  "rho_false": 0.0,
  "rho_true": 1.3713088813125331,
  "spectrum_page_1": "mode_spectral_distribution_page1_scaled_potential_L20.png",
  "spectrum_page_2": "mode_spectral_distribution_page2_scaled_potential_L20.png",
  "spectrum_pdf": "mode_spectral_distribution_report_scaled_potential_L20.pdf",
  "true_minus_false_energy": -0.38032401031760177
}

==> run_summary_scaled_stationary_bounce_L20.json <==
{
  "L": 20,
  "a_spacing_GeV_inv": 0.002,
  "background_profile": "stationary",
  "barrier_height": 0.02124318693781217,
  "bounce_action": 145.2039474900801,
  "bounce_negative_count": 8,
  "bounce_positive_count": 124,
  "bounce_spectrum_csv": "bounce_mode_spectrum_scaled_stationary_bounce_L20.csv",
  "bounce_tail_radius_sites": 23.697427495414395,
  "bounce_zero_count": 0,
  "boundary_fraction": 0.0028195528130161283,
  "boundary_rho": 0.003855437585361252,
  "bubble_half_radius_sites": 3.890824876363389,
  "bubble_site_count": 1257,
  "bubble_volume_fraction": 0.00785625,
  "computation_time_seconds": 234.7228479385376,
  "delta": 0.08,
  "determinant_window_size": 132,
  "false_negative_count": 0,
  "false_positive_count": 132,
  "false_spectrum_csv": "false_vacuum_mode_spectrum_scaled_stationary_bounce_L20.csv",
  "false_zero_count": 0,
  "functional_determinant_factor_IR": 1138237287.4149072,
  "gamma": 0.8,
  "lambda": -2.0,
  "leading_suppression_exp_minus_B": 8.684140764636572e-64,
  "log_determinant_ratio_IR": -41.70549332716337,
  "matrix_dimension": 640000,
  "max_zero_mode_residual_GeV2": 0.0,
  "mu_sq": -0.4,
  "negative_mode_GeV2": -58943.94044431873,
  "negative_mode_scale_GeV": 242.78373183621412,
  "output_tag": "scaled_stationary_bounce_L20",
  "random_seed": 20260926,
  "requested_num_modes": 120,
  "retained_num_modes": 132,
  "rho_barrier": 0.46876261112680223,
  "rho_bounce_center": 1.3673932857590343,
  "rho_false": 0.0,
  "rho_true": 1.3713088813125331,
  "spectrum_page_1": "mode_spectral_distribution_page1_scaled_stationary_bounce_L20.png",
  "spectrum_page_2": "mode_spectral_distribution_page2_scaled_stationary_bounce_L20.png",
  "spectrum_pdf": "mode_spectral_distribution_report_scaled_stationary_bounce_L20.pdf",
  "true_minus_false_energy": -0.38032401031760177
}

==> slq_summary_by_steps.csv <==
lanczos_steps,probes,mean_logdet_ratio,standard_error
20,16,-2077.2272765189273,6.129445802971046
40,16,-2079.978253537368,6.452246721977067
60,16,-2079.9041560802007,6.450378105491256

==> su2-136_L36_20261014T223201920389Z_20261014T223201921603Z_progress_manifest_relaxation_complete_20261014T223201921603Z.json <==
{
  "artifacts": {
    "gcs_upload_preflight.json": {
      "bytes": 190,
      "sha256": "e1b0af09b9acfcc38c7f0e5996a9bf1e9c62be703c8b2e6d9ea9e0796b915503"
    },
    "relaxation_summary.json": {
      "bytes": 888,
      "sha256": "30f1f865763ab74c875ca0ef5a44570b2f63a78fc3121b2a1ba9c89bde443c0b"
    },
    "relaxed_bounce_checkpoint.npz": {
      "bytes": 4831516,
      "sha256": "0b9a30cbc74670431831da364ee0258bbaba1ace180200368d6dd9973c18a5c9"
    },
    "run_config.json": {
      "bytes": 475,
      "sha256": "88ee9bccfa47ed2914c39d7e8cb3ac38791f3afb34ddfe01b265aec0f690e5f6"
    },
    "run_su2_spacing_l36_gcs.py": {
      "bytes": 54644,
      "sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc"
    }
  },
  "config": {
    "bucket_uri": "gs://runhiggsparallel/su2-136/",
    "deflated_modes": 12,
    "lanczos_steps": [
      60,
      120
    ],
    "lattice_size": 36,
    "max_newton_steps": 14,
    "potential": {
      "delta": 0.08,
      "gamma": 0.8,
      "lambda": -2.0,
      "mu_sq": -0.4
    },
    "probe_seed": 20261045,
    "probes": 16,
    "run_id": "L36_20261014T223201920389Z",
    "runner_script_sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc",
    "spacing": 0.6666666666666666
  },
  "gcs_attempt_prefix": "gs://runhiggsparallel/su2-136/L36_20261014T223201920389Z/20261014T223201921603Z",
  "run_id": "L36_20261014T223201920389Z",
  "runtime": {
    "numpy": "2.4.6",
    "python": "3.12.3",
    "scipy": "1.17.1",
    "script_sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc"
  },
  "schema": {
    "name": "ivv.higgs.spacing_campaign.l36_run_manifest",
    "version": "1.0.0"
  },
  "status": "relaxation_complete",
  "updated_utc": "2026-10-14T22:33:20.796098+00:00"
}

==> su2-136_L36_20261014T223201920389Z_20261014T223201921603Z_results_relaxation_summary.json <==
{
  "L": 36,
  "checkpoint": "relaxed_bounce_checkpoint.npz",
  "checkpoint_sha256": "0b9a30cbc74670431831da364ee0258bbaba1ace180200368d6dd9973c18a5c9",
  "elapsed_seconds_this_invocation": 50.302608489990234,
  "final_max_residual": 9.952372387231628e-12,
  "final_rms_residual": 3.4684438648040485e-13,
  "initial_bounce": {
    "rho_center_initial": 1.3673932857590345,
    "tail_radius_sites": 23.70285530412434
  },
  "max_newton_steps": 14,
  "newton_history": [
    [
      0,
      0.0016536107766941045,
      0.04190438464809054,
      1.0,
      0
    ],
    [
      1,
      1.9886191821913567e-05,
      0.0007289247115403186,
      1.0,
      0
    ],
    [
      2,
      1.6063420197765744e-07,
      4.7340129100126305e-06,
      1.0,
      0
    ]
  ],
  "physical_box_length_sites_times_spacing": 24.0,
  "sites_per_channel": 1679616,
  "spacing": 0.6666666666666666
}

==> su2-136_L36_20261014T223201920389Z_20261014T223201921603Z_results_run_manifest.json <==
{
  "artifacts": {
    "gcs_upload_preflight.json": {
      "bytes": 190,
      "sha256": "e1b0af09b9acfcc38c7f0e5996a9bf1e9c62be703c8b2e6d9ea9e0796b915503"
    },
    "low_modes_longitudinal_baseline_k12.npz": {
      "bytes": 135857856,
      "sha256": "aa4c67669c282667328bd3dec84a48edf43ef4e4a45b45b58902275d36ad3218"
    },
    "low_modes_longitudinal_corrected_k12.npz": {
      "bytes": 139506981,
      "sha256": "7d7ad90758fe578386d8dbd2045e61293508c6817030d0011a6baf1647a99290"
    },
    "low_modes_longitudinal_ritz_k13.npz": {
      "bytes": 148696520,
      "sha256": "4ef7178bf35f0ea812f178c3e3a831f60a0b435109077ad4dbfadadff7ea283a"
    },
    "low_modes_transverse_k12.npz": {
      "bytes": 138082569,
      "sha256": "4d2e90d9d7486e117637648f30563b11d965a75c3f8ba89f96e286b12970dd18"
    },
    "mode_exchange_direction.npz": {
      "bytes": 12880079,
      "sha256": "27e1f962402970326f50906a11598963a95508c220aa83cd6cec644edad27ce9"
    },
    "probe_checkpoint.csv": {
      "bytes": 4499,
      "sha256": "1525af6a194a32c5761afe856032ff7ee058ae2183349a5ed54ef099599fa792"
    },
    "relaxation_summary.json": {
      "bytes": 888,
      "sha256": "30f1f865763ab74c875ca0ef5a44570b2f63a78fc3121b2a1ba9c89bde443c0b"
    },
    "relaxed_bounce_checkpoint.npz": {
      "bytes": 4831516,
      "sha256": "0b9a30cbc74670431831da364ee0258bbaba1ace180200368d6dd9973c18a5c9"
    },
    "relaxed_slq_summary.json": {
      "bytes": 3164,
      "sha256": "5224d004ac7778bacf9d5e0ac8c546f11048a6ce86a343935bb9021bff2d07c0"
    },
    "run_config.json": {
      "bytes": 475,
      "sha256": "88ee9bccfa47ed2914c39d7e8cb3ac38791f3afb34ddfe01b265aec0f690e5f6"
    },
    "run_su2_spacing_l36_gcs.py": {
      "bytes": 54644,
      "sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc"
    },
    "translation_mode_audit.json": {
      "bytes": 9551,
      "sha256": "d894cf80029d9f58ce36609ee820f644aa1011b8e210f89b507b0cd27654f644"
    }
  },
  "config": {
    "bucket_uri": "gs://runhiggsparallel/su2-136/",
    "deflated_modes": 12,
    "lanczos_steps": [
      60,
      120
    ],
    "lattice_size": 36,
    "max_newton_steps": 14,
    "potential": {
      "delta": 0.08,
      "gamma": 0.8,
      "lambda": -2.0,
      "mu_sq": -0.4
    },
    "probe_seed": 20261045,
    "probes": 16,
    "run_id": "L36_20261014T223201920389Z",
    "runner_script_sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc",
    "spacing": 0.6666666666666666
  },
  "gcs_attempt_prefix": "gs://runhiggsparallel/su2-136/L36_20261014T223201920389Z/20261014T223201921603Z",
  "run_id": "L36_20261014T223201920389Z",
  "runtime": {
    "numpy": "2.4.6",
    "python": "3.12.3",
    "scipy": "1.17.1",
    "script_sha256": "6a67cbb6ed45378dce0fe139472f770e5daedbac286f4f041f8fef0e3b6208cc"
  },
  "schema": {
    "name": "ivv.higgs.spacing_campaign.l36_run_manifest",
    "version": "1.0.0"
  },
  "status": "completed",
  "updated_utc": "2026-10-14T23:08:09.586751+00:00"
}

==> su2-136_L36_20261014T223201920389Z_20261014T223201921603Z_results_translation_mode_audit.json <==
{
  "L": 36,
  "cache_eigenvector_array_sha256": {
    "audit_longitudinal_k13": "40af5a0d5ee7357b87aeacdfa0324f11604681eac8acb76028bf4e5ad06ffa3b",
    "baseline_longitudinal": "6e01bb4d1e555f07b69bf2bb1dec5de9703be43383097c70fda532073336bb98",
    "corrected_longitudinal": "0495fd44238abf53ff333ca8bbb080f69c188dc91b55375d1bdc21407f7aeee8",
    "transverse": "93df4de4ed795127d594dc3c481a32ca4ebca4877b3eb9a1710cdb63664dcef6"
  },
  "cache_file_sha256": {
    "audit_longitudinal_k13": "4ef7178bf35f0ea812f178c3e3a831f60a0b435109077ad4dbfadadff7ea283a",
    "baseline_longitudinal": "aa4c67669c282667328bd3dec84a48edf43ef4e4a45b45b58902275d36ad3218",
    "corrected_longitudinal": "7d7ad90758fe578386d8dbd2045e61293508c6817030d0011a6baf1647a99290",
    "mode_exchange_direction": "27e1f962402970326f50906a11598963a95508c220aa83cd6cec644edad27ce9",
    "transverse": "4d2e90d9d7486e117637648f30563b11d965a75c3f8ba89f96e286b12970dd18"
  },
  "checkpoint_sha256": "0b9a30cbc74670431831da364ee0258bbaba1ace180200368d6dd9973c18a5c9",
  "corrected_eigenpair_residuals": [
    {
      "eigenvalue": -0.18401626360329776,
      "index": 0,
      "residual_norm_per_vector_norm": 2.2292610846217242e-14,
      "scaled_residual": 6.057239292249611e-14
    },
    {
      "eigenvalue": -0.0002465979207641561,
      "index": 1,
      "residual_norm_per_vector_norm": 1.9611701654300954e-14,
      "scaled_residual": 3.976453165850833e-11
    },
    {
      "eigenvalue": -0.0002465979207640214,
      "index": 2,
      "residual_norm_per_vector_norm": 1.9626982520875697e-14,
      "scaled_residual": 3.979551502311338e-11
    },
    {
      "eigenvalue": -0.0002465979207639091,
      "index": 3,
      "residual_norm_per_vector_norm": 2.238521823342896e-14,
      "scaled_residual": 4.538809200837608e-11
    },
    {
      "eigenvalue": -0.0002465979207638669,
      "index": 4,
      "residual_norm_per_vector_norm": 2.109314497104948e-14,
      "scaled_residual": 4.276829444809042e-11
    },
    {
      "eigenvalue": 0.2817456857461082,
      "index": 5,
      "residual_norm_per_vector_norm": 2.4369760573548727e-14,
      "scaled_residual": 4.324779722715841e-14
    },
    {
      "eigenvalue": 0.28174568574610864,
      "index": 6,
      "residual_norm_per_vector_norm": 2.7353271995981207e-14,
      "scaled_residual": 4.854248597195947e-14
    },
    {
      "eigenvalue": 0.2898854097451871,
      "index": 7,
      "residual_norm_per_vector_norm": 2.4969364272769327e-14,
      "scaled_residual": 4.306764575477878e-14
    },
    {
      "eigenvalue": 0.28988540974519095,
      "index": 8,
      "residual_norm_per_vector_norm": 2.5986037765235687e-14,
      "scaled_residual": 4.4821223993434966e-14
    },
    {
      "eigenvalue": 0.40316755220174216,
      "index": 9,
      "residual_norm_per_vector_norm": 2.618118898097046e-14,
      "scaled_residual": 3.2469365203117774e-14
    },
    {
      "eigenvalue": 0.4699490378928401,
      "index": 10,
      "residual_norm_per_vector_norm": 2.4482965738028295e-14,
      "scaled_residual": 2.6048532674739783e-14
    },
    {
      "eigenvalue": 0.47114525301917703,
      "index": 11,
      "residual_norm_per_vector_norm": 2.888840164818306e-14,
      "scaled_residual": 3.06576384491421e-14
    }
  ],
  "corrected_longitudinal_eigenvalues": [
    -0.18401626360329776,
    -0.0002465979207641561,
    -0.0002465979207640214,
    -0.0002465979207639091,
    -0.0002465979207638669,
    0.2817456857461082,
    0.28174568574610864,
    0.2898854097451871,
    0.28988540974519095,
    0.40316755220174216,
    0.4699490378928401,
    0.47114525301917703
  ],
  "initial_eigenpair_residuals": [
    {
      "eigenvalue": -0.18401626360328516,
      "index": 0,
      "residual_norm_per_vector_norm": 2.5443839403474702e-14,
      "scaled_residual": 6.913475718191762e-14
    },
    {
      "eigenvalue": -0.00024659792076967024,
      "index": 1,
      "residual_norm_per_vector_norm": 2.323684551864516e-14,
      "scaled_residual": 4.7114844777228976e-11
    },
    {
      "eigenvalue": -0.00024659792076431493,
      "index": 2,
      "residual_norm_per_vector_norm": 1.7933525136391512e-14,
      "scaled_residual": 3.636187418127654e-11
    },
    {
      "eigenvalue": -0.0002465979207630666,
      "index": 3,
      "residual_norm_per_vector_norm": 1.9403180046509406e-14,
      "scaled_residual": 3.934173489058909e-11
    },
    {
      "eigenvalue": 0.2817456857461085,
      "index": 4,
      "residual_norm_per_vector_norm": 2.7217351743310916e-14,
      "scaled_residual": 4.8301275086493326e-14
    },
    {
      "eigenvalue": 0.28174568574611586,
      "index": 5,
      "residual_norm_per_vector_norm": 2.5032290959794662e-14,
      "scaled_residual": 4.442355682129554e-14
    },
    {
      "eigenvalue": 0.28988540974518784,
      "index": 6,
      "residual_norm_per_vector_norm": 2.6117406022293888e-14,
      "scaled_residual": 4.504781052149419e-14
    },
    {
      "eigenvalue": 0.28988540974519833,
      "index": 7,
      "residual_norm_per_vector_norm": 2.6711624592727124e-14,
      "scaled_residual": 4.607273028367721e-14
    },
    {
      "eigenvalue": 0.40316755220173617,
      "index": 8,
      "residual_norm_per_vector_norm": 2.6658416887164827e-14,
      "scaled_residual": 3.3061213311414665e-14
    },
    {
      "eigenvalue": 0.469949037892839,
      "index": 9,
      "residual_norm_per_vector_norm": 2.4972999566253088e-14,
      "scaled_residual": 2.6569901790018757e-14
    },
    {
      "eigenvalue": 0.4711452530191761,
      "index": 10,
      "residual_norm_per_vector_norm": 2.917050253547396e-14,
      "scaled_residual": 3.0957016279527935e-14
    },
    {
      "eigenvalue": 0.4821047427065291,
      "index": 11,
      "residual_norm_per_vector_norm": 3.67976935702607e-14,
      "scaled_residual": 3.816358802412834e-14
    }
  ],
  "initial_longitudinal_eigenvalues": [
    -0.18401626360328516,
    -0.00024659792076967024,
    -0.00024659792076431493,
    -0.0002465979207630666,
    0.2817456857461085,
    0.28174568574611586,
    0.28988540974518784,
    0.28988540974519833,
    0.40316755220173617,
    0.469949037892839,
    0.4711452530191761,
    0.4821047427065291
  ],
  "interpretation": "The four-dimensional near-zero cluster is identified from the eigenpair residuals and finite-difference tangent overlaps; this is a scalar-sector finite-lattice mode audit.",
  "mode_exchange_direction": {
    "baseline_boundary_eigenvalue": 0.2817456857461085,
    "baseline_boundary_index_zero_based": 4,
    "definition": "Unit vector in the corrected four-mode translation subspace orthogonal to the baseline three-mode translation seed span.",
    "orthogonality_residual_to_baseline_translation_span": 3.9956254340539224e-16,
    "overlap_singular_values": [
      1.0000000000000022,
      1.0000000000000004,
      0.9999999999999994
    ],
    "rayleigh_eigenvalue": -0.0002465979207642873,
    "rayleigh_residual_norm": 2.2100713289690222e-14,
    "vector_sha256": "48deccb6862333dcd2572634e9f6cba62e842ad2de6bf84094e9b630cb1b8568"
  },
  "schema": {
    "name": "ivv.higgs.spacing_mode_audit.l36_self_contained",
    "version": "1.0.0"
  },
  "spacing": 0.6666666666666666,
  "status": "completed",
  "targeted_complement_eigenvalues": [
    -0.0002465979207612128,
    0.2817456857461096,
    0.28174568574611797,
    0.2898854097451997,
    0.4031675522017387,
    0.46994903789283987,
    0.47114525301917753,
    0.48210474270652226
  ],
  "targeted_eigenpair_residuals": [
    {
      "eigenvalue": -0.0002465979207612128,
      "index": 0,
      "residual_norm_per_vector_norm": 2.1319175562750608e-14,
      "scaled_residual": 4.3226592294065887e-11
    },
    {
      "eigenvalue": 0.2817456857461096,
      "index": 1,
      "residual_norm_per_vector_norm": 1.7000385597808584e-13,
      "scaled_residual": 3.0169735434969825e-13
    },
    {
      "eigenvalue": 0.28174568574611797,
      "index": 2,
      "residual_norm_per_vector_norm": 2.515972327454523e-10,
      "scaled_residual": 4.464970458716654e-10
    },
    {
      "eigenvalue": 0.2898854097451997,
      "index": 3,
      "residual_norm_per_vector_norm": 3.460938468645545e-10,
      "scaled_residual": 5.969494069549185e-10
    },
    {
      "eigenvalue": 0.4031675522017387,
      "index": 4,
      "residual_norm_per_vector_norm": 2.0161675624488515e-14,
      "scaled_residual": 2.5004090128761392e-14
    },
    {
      "eigenvalue": 0.46994903789283987,
      "index": 5,
      "residual_norm_per_vector_norm": 4.206119560464396e-11,
      "scaled_residual": 4.4750805101376774e-11
    },
    {
      "eigenvalue": 0.47114525301917753,
      "index": 6,
      "residual_norm_per_vector_norm": 4.3115819509306444e-11,
      "scaled_residual": 4.575639808850141e-11
    },
    {
      "eigenvalue": 0.48210474270652226,
      "index": 7,
      "residual_norm_per_vector_norm": 3.224730509259148e-12,
      "scaled_residual": 3.344429356943904e-12
    }
  ],
  "targeted_tangent_axis_zero_based": 0,
  "translation_cluster_capture_fraction_by_axis": [
    0.9618432584702419,
    0.9618432584704318,
    0.9618432584704334,
    0.9618432584704293
  ],
  "translation_cluster_capture_fraction_weighted": 0.9618432584703842,
  "translation_cluster_eigenvalues": [
    -0.0002465979207641561,
    -0.0002465979207640214,
    -0.0002465979207639091,
    -0.0002465979207638669
  ],
  "translation_cluster_spread": 2.892109295105083e-16,
  "translation_mode_count": 4,
  "translation_seed_indices_zero_based": [
    3,
    2,
    1
  ]
}
